LoRA-Augmented Generation (LAG) for Knowledge-Intensive Language Tasks

The proliferation of fine-tuned language model experts for specific tasks and domains signals the need for efficient selection and combination methods. We propose LoRA-Augmented Generation (LAG) for leveraging large libraries of knowledge and task-specific LoRA adapters. LAG requires no additional training or access to data, and efficiently filters, retrieves, and applies experts on a per-token and layer basis. We evaluate LAG on various knowledge-intensive tasks, achieving superior performance over existing data-free methods. We explore scenarios where additional data is available, demonstrating LAG's compatibility with alternative solutions such as retrieval-augmented generation (RAG).

==> results/arrow.csv <==
k,avg
1,84.8
20,84.8

==> results/k.csv <==
k,avg
1,84.8
2,86.5
4,90.0
5,91.6
8,92.3
16, 91.8
20, 92.1
